A Perceptual Quality Metric for Video Frame Interpolation

Research on video frame interpolation has made significant progress in recent years. However, existing methods mostly use off-the-shelf metrics to measure the quality of interpolation results with the exception of a few methods that employ user studies, which is time-consuming. As video frame interpolation results often exhibit unique artifacts, existing quality metrics sometimes are not consistent with human perception when measuring the interpolation results. Some recent deep learning-based perceptual quality metrics are shown more consistent with human judgments, but their performance on videos is compromised since they do not consider temporal information. In this paper, we present a dedicated perceptual quality metric for measuring video frame interpolation results. Our method learns perceptual features directly from videos instead of individual frames. It compares pyramid features extracted from video frames and employs Swin Transformer blocks-based spatio-temporal modules to extract spatio-temporal information. To train our metric, we collected a new video frame interpolation quality assessment dataset. Our experiments show that our dedicated quality metric outperforms state-of-the-art methods when measuring video frame interpolation results. Our code and model are made publicly available at \url{https://github.com/hqqxyy/VFIPS}.

==> fig/fig_link.txt <==
https://www.youtube.com/watch?v=3vNJSIgkhhY&ab_channel=TristanBotteram
https://www.youtube.com/watch?v=g8u8Gssa_9Q&ab_channel=Animiles
https://www.youtube.com/watch?v=-trmPHy0KWk&ab_channel=KlausjpLamers
https://www.youtube.com/watch?v=Oh_BOtCPUyY&ab_channel=3PlayingBrothers
https://www.youtube.com/watch?v=TJC32u4-emU&ab_channel=H-Edits
https://www.youtube.com/watch?v=JDfH7PG8z_w&ab_channel=Ignacio
https://www.youtube.com/watch?v=mLdzoot2z4E&ab_channel=Scott
https://www.youtube.com/watch?v=gbcFnIZuoH8&ab_channel=billisa
https://www.youtube.com/watch?v=22hxyTr1OsI&ab_channel=%ED%8C%9D%EC%BD%94%EB%84%B7popconet


https://www.youtube.com/watch?v=0tdTkENINug&ab_channel=loicjaquet
https://www.youtube.com/watch?v=5MSYiYV-68s&ab_channel=PiratesLive2014
https://www.youtube.com/watch?v=NgyvMTvcGK4&ab_channel=JesusSagastizabal
https://www.youtube.com/watch?v=up5nbgezEUY&ab_channel=S%C3%B6renEberhardt-Biermann
https://www.youtube.com/watch?v=brDT1OCxLd8&ab_channel=DansTube.TV

https://www.youtube.com/watch?v=hxVc1T_SNgw&ab_channel=TomEvans

https://www.youtube.com/watch?v=Opu9amhGXR0

